End-to-End Deep Learning in Phase Noisy Coherent Optical Link

In coherent optical orthogonal frequency-division multiplexing (CO-OFDM) fiber communications, a novel end-to-end learning framework to mitigate Laser Phase Noise (LPN) impairments is proposed in this paper. Inspired by Autoencoder (AE) principles, the proposed approach trains a model to learn robust symbol sequences capable of combat LPN, even from low-cost distributed feedback (DFB) lasers with linewidths up to 2 MHz. This allows for the use of high-level modulation formats and large-scale Fast Fourier Transform (FFT) processing, maximizing spectral efficiency in CO-OFDM systems. By eliminating the need for complex traditional techniques, this approach offers a potentially more efficient and streamlined solution for CO-OFDM systems. The most significant achievement of this study is the demonstration that the proposed AE-based model can enhance system performance by reducing the bit error rate (BER) to below the threshold of forward error correction (FEC), even under severe phase noise conditions, thus proving its effectiveness and efficiency in practical deployment scenarios.

==> BER_100k.dat <==
OSNR	10k	100k	200k	500k	1M	2M	3M
0	0.196567535	0.197328568	0.198010445	0.198959351	0.199344635	0.203558922	0.208294868
1	0.173386574	0.173565865	0.174894333	0.175316811	0.176872253	0.182012558	0.18727684
2	0.150571823	0.150981903	0.151988029	0.152992249	0.1544981	0.160334587	0.167611122
3	0.128394127	0.128271103	0.130735397	0.131836891	0.133296013	0.140686035	0.14740181
4	0.107024193	0.106966972	0.109010696	0.109945297	0.112490654	0.12139225	0.129734039
5	0.086686134	0.086533546	0.088622093	0.090065002	0.092389107	0.102978706	0.11294651
6	0.06675148	0.06731987	0.069503784	0.071658135	0.073524475	0.085607529	0.096712112
7	0.049168587	0.049747467	0.052431107	0.053719521	0.057070732	0.070308685	0.083005905
8	0.033904076	0.034605026	0.037381172	0.03923893	0.04238224	0.055772781	0.070141792
9	0.02185154	0.022747994	0.025097847	0.026861191	0.029981613	0.044782639	0.059544563
10	0.013075829	0.013421059	0.015761375	0.017232895	0.020457268	0.035222054	0.050385475
11	0.006750107	0.00724411	0.009310722	0.010515213	0.013230324	0.027000427	0.043151856
12	0.003288269	0.003507614	0.004984856	0.006053925	0.008408546	0.021009445	0.036686897
13	0.001304626	0.001489639	0.002587318	0.00320816	0.004929543	0.01633358	0.031921387
14	0.000466347	0.000597954	0.001124382	0.001647949	0.002896309	0.012635231	0.028186798
15	0.00014019	0.000189781	0.000470161	0.000796318	0.001628876	0.010212898	0.024892807
16	4.10E-05	5.44E-05	0.000197411	0.000367165	0.000936508	0.008048058	0.022403717
17	1.34E-05	1.81E-05	9.92E-05	0.000199318	0.000496864	0.006937981	0.020458221
18	3.81E-06	5.72E-06	3.91E-05	8.68E-05	0.000344276	0.00581646	0.018774986
19	2.86E-06	6.68E-06	1.53E-05	3.24E-05	0.000210762	0.005162239	0.017801285
20	0	2.86E-06	6.68E-06	2.77E-05	0.000130653	0.004530907	0.016801834
21	0	1.91E-06	9.54E-07	9.54E-06	9.44E-05	0.004036903	0.016060829
22	0	9.54E-07	9.54E-07	9.54E-06	7.82E-05	0.003705978	0.015575409
23	0	0	9.54E-07	4.77E-06	6.29E-05	0.003454208	0.014994621
24	0	0	9.54E-07	2.86E-06	4.29E-05	0.003264427	0.01469326
25	0	0	9.54E-07	9.54E-07	4.10E-05	0.00316906	0.014359474
26	0	0	0	0	3.24E-05	0.002981186	0.01420784
27	0	0	0	0	2.77E-05	0.002894402	0.014036179
28	0	0	0	0	3.05E-05	0.002820969	0.013916016
29	0	0	0	0	2.29E-05	0.00272274	0.013790131
30	0	0	0	0	2.19E-05	0.002697945	0.013706207
31	0	0	0	0	2.00E-05	0.00266552	0.013613701
32	0	0	0	0	1.53E-05	0.002691269	0.0135746
33	0	0	0	0	1.43E-05	0.002632141	0.013545036
34	0	0	0	0	1.34E-05	0.002634048	0.01348877


==> BER_10k.dat <==
OSNR	10k	100k	200k	500k	1M	2M	3M
0	0.178079605	0.17786026	0.17869091	0.179349899	0.180335045	0.183397293	0.18797493
1	0.155213356	0.155395508	0.15607357	0.15675354	0.158713341	0.161014557	0.168302536
2	0.132814407	0.132872581	0.133280754	0.135334969	0.136557579	0.140935898	0.147459984
3	0.111109734	0.110658646	0.112595558	0.113163948	0.114686966	0.120290756	0.128831863
4	0.089276314	0.090143204	0.091287613	0.092967033	0.094229698	0.101358414	0.110678673
5	0.070103645	0.070232391	0.071915627	0.072969437	0.075493813	0.082512856	0.09355545
6	0.051390648	0.051602364	0.053943634	0.055301666	0.057532311	0.066402435	0.077824593
7	0.035880089	0.0362463	0.03828907	0.03963089	0.042535782	0.051615715	0.064133644
8	0.022996903	0.023227692	0.025460243	0.026841164	0.029687882	0.038965225	0.052773476
9	0.013622284	0.013820648	0.01558876	0.016996384	0.019459724	0.028830528	0.042570114
10	0.007170677	0.007281303	0.008766174	0.009937286	0.012130737	0.020701408	0.0340662
11	0.003113747	0.003404617	0.004327774	0.00538063	0.007181168	0.01454258	0.027877808
12	0.001151085	0.001272202	0.001922607	0.002569199	0.003902435	0.010422707	0.022919655
13	0.000342369	0.000411987	0.000722885	0.001192093	0.002018929	0.007087708	0.018827438
14	7.15E-05	0.000102043	0.000229836	0.000457764	0.000976563	0.004977226	0.015767098
15	1.53E-05	2.19E-05	7.92E-05	0.000166893	0.000477791	0.003535271	0.013189316
16	9.54E-07	1.91E-06	1.72E-05	5.34E-05	0.000193596	0.002621651	0.011551857
17	0	0	1.91E-06	2.38E-05	9.63E-05	0.001887321	0.01028347
18	0	0	1.91E-06	8.58E-06	4.01E-05	0.00147438	0.009249687
19	0	0	0	1.91E-06	2.67E-05	0.001195908	0.00831604
20	0	0	0	9.54E-07	1.05E-05	0.000921249	0.007752419
21	0	0	0	0	6.68E-06	0.00079155	0.007273674
22	0	0	0	0	9.54E-07	0.000695229	0.006930351
23	0	0	0	0	0	0.000634193	0.006749153
24	0	0	0	0	0	0.000576973	0.006463051
25	0	0	0	0	0	0.000533104	0.006249428
26	0	0	0	0	0	0.000486374	0.006180763
27	0	0	0	0	0	0.000463486	0.006112099
28	0	0	0	0	0	0.000458717	0.006029129
29	0	0	0	0	0	0.000433922	0.005943298
30	0	0	0	0	0	0.000426292	0.00585556
31	0	0	0	0	0	0.000414848	0.00586319
32	0	0	0	0	0	0.000414848	0.00580883
33	0	0	0	0	0	0.000414848	0.005803108
34	0	0	0	0	0	0.00039959	0.005805016


==> loss.dat <==
e	10k 	100k
1	0.505	0.505
2	0.3084	0.3315
3	0.2293	0.2636
4	0.1951	0.1836
5	0.0951	0.1151
6	0.0718	0.0929
7	0.0532	0.0841
8	0.0382	0.0686
9	0.0264	0.0571
10	0.018	0.0423
11	0.0117	0.0322
12	0.008	0.0252
13	0.0056	0.0263
14	0.0039	0.0263
15	0.003	0.0263
16	0.0032	0.0206
17	0.0029	0.018
18	0.0032	0.0161
19	0.0024	0.0257
20	0.0024	0.0143
21	0.0023	0.0124
22	0.0023	0.011
23	0.0013	0.0095
24	0.001	0.0082
25	9.95E-04	0.0076
26	0.001	0.0061
27	0.001	0.0059
28	0.001	0.0046
29	0.001	0.0048
30	0.001	0.0042
31	0.001	0.0044
32	0.001	0.0033
33	0.001	0.0032
34	0.001	0.0029
35	8.85E-04	0.0026
36	8.43E-04	0.002
37	8.37E-04	0.0018
38	8.39E-04	0.0018
39	8.41E-04	0.0018
40	8.41E-04	0.0018
41	8.37E-04	0.0018
42	8.42E-04	0.0018
43	8.40E-04	0.0018
44	8.41E-04	0.0019
45	8.41E-04	0.0018
46	8.18E-04	0.0017
47	8.17E-04	0.0017
48	8.16E-04	0.0016
49	8.13E-04	0.0016
50	8.15E-04	0.0016
51	8.15E-04	0.0016
52	8.14E-04	0.0016
53	8.14E-04	0.0016
54	8.13E-04	0.0016
55	8.14E-04	0.0016
56	8.14E-04	0.0016
57	8.14E-04	0.0016
58	8.12E-04	0.0015
59	8.14E-04	0.0015
60	8.10E-04	0.0015
61	8.14E-04	0.0015
62	8.13E-04	0.0015
63	8.13E-04	0.0015
64	8.13E-04	0.0015
65	8.10E-04	0.0015
66	8.12E-04	0.0015
67	8.12E-04	0.0015
68	8.13E-04	0.0015
69	8.11E-04	0.0015
70	8.11E-04	0.0015
71	8.13E-04	0.0015
72	8.10E-04	0.0015
73	8.12E-04	0.0015
74	8.11E-04	0.0015
75	8.12E-04	0.0015
76	8.10E-04	0.0015
77	8.15E-04	0.0015
78	8.15E-04	0.0015
79	8.10E-04	0.0015
80	8.12E-04	0.0015
81	8.10E-04	0.0015
82	8.12E-04	0.0015
83	8.12E-04	0.0015
84	8.12E-04	0.0015
85	8.12E-04	0.0015
86	8.12E-04	0.0015
87	8.13E-04	0.0015
88	8.10E-04	0.0015
89	8.10E-04	0.0015
90	8.13E-04	0.0015


==> lw.dat <==
lw	10k	100k
1.00E+04	10.8	12
1.00E+05	10.9	12
2.00E+05	11.3	12.2
5.00E+05	11.5	12.5
1.00E+06	12	13.5
2.00E+06	15	22

